Exact parent Hamiltonians of bosonic and fermionic Moore-Read states on lattices and local models

We introduce a family of strongly-correlated spin wave functions on arbitrary spin-1/2 and spin-1 lattices in one and two dimensions. These states are lattice analogues of Moore-Read states of particles at filling fraction 1/q, which are non-Abelian Fractional Quantum Hall states in 2D. One parameter enables us to perform an interpolation between the continuum limit, where the states become continuum Moore-Read states of bosons (odd q) and fermions (even q), and the lattice limit. We show numerical evidence that the topological entanglement entropy stays the same along the interpolation for some of the states we introduce in 2D, which suggests that the topological properties of the lattice states are the same as in the continuum, while the 1D states are critical states. We then derive exact parent Hamiltonians for these states on lattices of arbitrary size. By deforming these parent Hamiltonians, we construct local Hamiltonians that stabilize some of the states we introduce in 1D and in 2D.

==> overlappersite1D.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'overlappersite1D.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{285.51321361bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.17831233)%
    \put(0,0){\includegraphics[width=\unitlength]{overlappersite1D.pdf}}%
    \put(0.31012989,0.09286892){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\tiny $4$}}}%
    \put(0.46587749,0.09286892){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\tiny $8$}}}%
    \put(0.62162509,0.09286892){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\tiny $12$}}}%
    \put(0.7773727,0.09286892){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\tiny $16$}}}%
    \put(0.9331231,0.09286892){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\tiny $20$}}}%
    \put(0.29766952,0.13246919){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{\tiny $0.9985$}}}%
    \put(0.29766952,0.47286954){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{\tiny $0.999$}}}%
    \put(0.29766952,0.81326989){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{\tiny $0.9995$}}}%
    \put(0.29766952,1.15367024){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{\tiny $1$}}}%
    \put(0.62267205,0.00577359){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$N$}}}%
    \put(0.04383554,0.66799729){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{$|\Braket{\psi_{CFT}|\psi_{H}}|^{1/N}$}}}}%
  \end{picture}%
\endgroup%

